On the relation between hard X-ray photon index versus accretion rate for super-Eddington accreting quasars

We investigate whether the hard X-ray photon index (${\Gamma}$) versus accretion rate correlation for super-Eddington accreting quasars is different from that for sub-Eddington accreting quasars. We construct a sample of 113 bright quasars from the Sloan Digital Sky Survey Data Release 14 quasar catalog, including 38 quasars as the super-Eddington subsample and 75 quasars as the sub-Eddington subsample. We derive black-hole masses using a simple-epoch virial mass formula based on the ${\rm H\beta}$ lines, and we use the standard thin disk model to derive the dimensionless accretion rates ($\dot{\mathscr{M}}$) for our sample. The X-ray data for these quasars are collected from the Chandra and XMM-Newton archives. We fit the hard X-ray spectra using a single power-law model to obtain ${\Gamma}$ values. We find a statistically significant ($R_{\rm S}=0.43$, $p=7.75\times{10}^{-3}$) correlation between ${\Gamma}$ and $\dot{\mathscr{M}}$ for the super-Eddington subsample. The ${\Gamma}$-$\dot{\mathscr{M}}$ correlation for the sub-Eddington subsample is also significant, but weaker ($R_{\rm S}=0.30$, $p=9.98\times{10}^{-3}$). Linear regression analysis shows that ${\rm \Gamma}=(0.34\pm0.11){\rm log}{\dot{\mathscr{M}}}+(1.71\pm0.17)$ and ${\rm \Gamma}=(0.09\pm0.04){\rm log}{\dot{\mathscr{M}}}+(1.93\pm0.04)$ for the super- and sub-Eddington subsamples, respectively. The ${\Gamma}$-$\dot{\mathscr{M}}$ correlations of the two subsamples are different, suggesting different disk-corona connections in these two types of systems. We propose one qualitative explanation of the steeper ${\Gamma}$-$\dot{\mathscr{M}}$ correlation in the super-Eddington regime that involves larger seed photon fluxes received by the compact coronae from the thick disks in super-Eddington accreting quasars.

==> table1.dat <==
            SDSS_J      z   mag_i  logV_HB  logL_HB  logL_Fe  logL_5100      logL_Bol  logMBH  logEdd  logMdot      R
            (1)       (2)     (3)      (4)      (5)      (6)        (7)           (8)     (9)    (10)     (11)    (12)
002233.27-003448.4  0.504  -23.78     3.26    42.81    42.67      44.51         45.64    7.42    0.12     1.42   <0.99
004319.74+005115.4  0.309  -23.79     3.97    42.63    41.96      44.43         45.63    9.00   -1.47    -1.86    3.30
005709.94+144610.1  0.172  -24.47     4.00    43.09    -1.00      44.94         45.71    9.35   -1.74    -1.79    2.18
012549.97+020332.2  0.500  -23.77     3.78    42.93    -1.00      44.79         45.73    8.85   -1.22    -1.03   <2.46
013418.19+001536.7  0.401  -25.34     3.72    43.37    42.95      45.18         46.10    8.77   -0.77    -0.29   <0.76
014959.27+125658.0  0.432  -24.33     3.54    43.00    42.63      44.74         45.84    8.19   -0.45     0.23   <4.17
015950.24+002340.8  0.163  -24.04     3.45    42.78    42.77      44.77         45.77    7.83   -0.16     0.99    6.10
020011.52-093126.2  0.360  -23.81     3.90    43.35    42.70      45.06         45.70    9.13   -1.53    -1.19   <0.95
020039.15-084554.9  0.432  -24.54     3.25    42.81    42.78      44.81         45.81    7.46    0.25     1.78   <1.04
020354.68-060844.0  0.464  -24.25     3.80    43.18    42.24      44.95         45.69    8.92   -1.33    -0.93   <2.28
020840.66-062716.7  0.092  -20.73     3.62    41.32    41.14      43.49         44.19    7.71   -1.62    -0.69   <2.04
021318.29+130643.9  0.407  -23.30     3.49    42.91    42.29      44.59         45.57    8.11   -0.64     0.17   <8.37
021657.78-032459.4  0.137  -22.39     3.52    42.38    41.85      44.18         45.07    7.94   -0.97    -0.13   <0.80
022014.57-072859.3  0.214  -22.67     3.99    42.31    41.43      44.12         45.45    8.92   -1.57    -2.15    3.32
022024.78-050231.8  0.253  -22.14     3.74    42.04    41.67      43.85         44.74    8.20   -1.56    -1.14   <7.70
023153.98-045106.4  0.157  -21.83     3.45    41.93    41.77      43.85         44.78    7.52   -0.84     0.21   <3.33
030639.57+000343.1  0.107  -22.13     3.34    41.98    41.40      44.03         44.84    7.52   -0.78     0.49    2.60
073309.20+455506.2  0.141  -24.04     3.58    43.08    42.61      44.75         45.61    8.31   -0.80     0.00    0.85
075112.18+174351.7  0.186  -22.47     3.57    42.47    41.20      44.10         45.32    8.09   -0.87    -0.55   <2.05
080101.41+184840.7  0.140  -23.17     3.22    42.51    42.50      44.31         45.36    7.18    0.08     1.61   <0.59
080608.13+244421.0  0.358  -23.48     3.43    42.70    42.32      44.48         45.63    7.86   -0.33     0.49   <3.51
080908.28+202420.4  0.184  -22.73     3.55    42.47    41.54      44.21         45.27    8.08   -0.91    -0.35   <0.89
081331.13+040949.4  0.394  -23.64     3.78    42.80    42.50      44.63         45.57    8.60   -1.13    -0.76   <0.94
081422.12+514839.4  0.377  -24.52     3.66    43.01    42.10      44.79         45.96    8.56   -0.70    -0.46   <1.82
081441.91+212918.5  0.163  -22.51     3.21    42.36    41.97      44.14         45.35    7.26   -0.01     1.18   <1.23
081840.29+210208.5  0.234  -22.44     3.66    42.03    41.90      44.05         45.08    8.01   -1.03    -0.46   <0.88
084339.24+053125.2  0.519  -24.50     3.86    43.16    42.74      44.88         45.81    8.91   -1.20    -1.01   <1.03
090900.42+105934.8  0.162  -22.95     3.85    42.35    41.88      44.14         45.07    8.57   -1.60    -1.46   <1.50
091029.03+542718.9  0.526  -24.07     3.76    42.94    42.64      44.63         45.73    8.57   -0.94    -0.69   <1.09
091557.29+292618.3  0.529  -24.55     3.61    42.90    42.71      44.80         45.75    8.30   -0.65     0.10   <3.58
091737.53+284046.2  0.438  -23.51     3.79    42.72    41.66      44.46         45.51    8.68   -1.27    -1.18   <5.80
092140.83+293809.6  0.226  -23.16     3.66    42.26    41.84      44.33         45.08    8.27   -1.29    -0.55   <1.67
095048.38+392650.4  0.206  -24.33     3.70    43.06    42.45      44.71         45.92    8.56   -0.74    -0.57   <0.57
095240.16+515249.9  0.554  -24.50     3.61    43.05    43.05      44.83         45.91    8.18   -0.37     0.38   <1.00
100025.24+015852.0  0.373  -23.41     3.80    42.67    41.49      44.31         45.40    8.65   -1.35    -1.35   <5.47
100055.71+314001.2  0.195  -22.43     3.16    41.93    42.21      44.23         45.26    6.69    0.47     2.45   <1.70
100057.50+684231.0  0.499  -24.12     3.70    42.82    42.70      44.66         45.54    8.36   -0.92    -0.24  <12.41
100324.56+021831.3  0.518  -24.39     3.68    42.97    42.62      44.82         45.77    8.50   -0.83    -0.29   <1.07
101850.52+411508.1  0.577  -24.69     3.77    43.09    42.70      44.78         45.84    8.68   -0.94    -0.69   <4.93
103935.75+533038.7  0.229  -22.41     3.78    42.07    41.66      43.92         44.83    8.33   -1.60    -1.28   <5.20
104741.75+151332.2  0.385  -24.33     3.46    43.05    42.91      44.86         45.98    7.97   -0.09     0.83   <1.07
105104.54+625159.3  0.437  -25.51     3.39    43.33    43.19      45.25         46.07    8.02   -0.05     1.33    1.79
105143.89+335926.7  0.167  -23.56     3.56    42.74    41.44      44.52         45.58    8.27   -0.79    -0.28   <0.57
105237.24+240627.3  0.397  -25.78     3.89    43.54    43.23      45.34         46.28    9.15   -0.97    -0.80   <0.50
111006.95+612521.3  0.262  -23.43     3.34    42.51    42.23      44.28         45.41    7.55   -0.24     0.81   <2.80
111117.65+133054.0  0.383  -23.11     3.39    42.38    42.39      44.36         45.25    7.52   -0.37     0.99   <0.98
111135.77+482945.4  0.559  -24.66     3.70    43.04    42.70      44.79         46.04    8.53   -0.59    -0.40   <4.10
111830.28+402554.0  0.155  -24.01     3.33    42.73    42.59      44.66         45.77    7.63    0.04     1.22    0.36
111908.67+211917.9  0.176  -25.84     3.49    43.57    43.25      45.28         46.48    8.31    0.07     0.79    4.20
113233.55+273956.3  0.681  -24.43     3.14    43.00    42.71      45.01         45.81    7.49    0.22     2.01   <4.79
114820.83+012634.2  0.338  -24.17     3.73    42.74    42.78      44.74         45.56    8.34   -0.88    -0.07   <1.87
114933.87+222227.0  0.554  -24.02     3.65    42.64    42.82      44.79         45.62    8.05   -0.53     0.58   <1.07
115937.87+554622.9  0.547  -24.08     3.48    43.23    42.34      44.80         45.93    8.19   -0.36     0.29   <1.06
120051.01+341702.4  0.377  -23.02     3.20    42.30    42.25      44.24         45.38    7.13    0.15     1.59   <6.67
120442.10+275411.8  0.165  -23.23     3.74    42.72    -1.00      44.34         45.48    8.57   -1.19    -1.14   <0.93
121425.55+293612.6  0.309  -24.18     3.98    42.99    40.21      44.62         45.73    9.16   -1.53    -1.92   <0.82
121509.22+330955.1  0.615  -26.58     3.68    43.90    43.23      45.67         46.67    8.97   -0.40     0.06   <1.87
121549.90+670621.7  0.264  -23.10     3.43    42.44    -1.00      44.05         45.52    7.81   -0.39    -0.07  <11.81
121640.56+071224.3  0.586  -26.26     3.89    43.75    43.46      45.45         46.46    9.18   -0.82    -0.70   <0.97
122004.37-002539.0  0.421  -23.83     3.73    42.91    -1.00      44.63         45.51    8.68   -1.27    -0.93   <1.05
122018.43+064119.6  0.286  -23.91     4.00    42.64    41.62      44.60         45.54    9.16   -1.72    -1.94   <1.73
122106.50+114625.4  0.340  -23.01     3.71    42.16    41.73      44.31         45.19    8.36   -1.27    -0.77   <4.94
122210.00+271902.4  0.441  -25.32     3.75    43.24    42.78      45.20         46.08    8.86   -0.88    -0.43   <0.96
122757.19+130232.8  0.660  -24.39     4.12    42.96    42.39      44.78         45.78    9.43   -1.75    -2.20  <13.56
122950.08+033444.8  0.329  -23.43     3.31    42.43    42.08      44.48         45.49    7.62   -0.23     0.97   <0.95
123054.11+110011.2  0.236  -24.36     3.73    43.02    41.28      44.75         45.72    8.73   -1.11    -0.84   <0.74
123325.78+093123.3  0.414  -25.91     3.97    43.66    42.97      45.44         46.39    9.45   -1.16    -1.26   <0.96
123356.11+074755.9  0.371  -23.25     3.59    42.57    40.87      44.42         45.37    8.30   -1.03    -0.47   <4.65
123604.02+264135.9  0.209  -23.18     3.51    42.57    42.37      44.36         45.35    7.90   -0.65     0.23   <1.69
123800.91+621336.0  0.440  -23.56     3.39    42.32    42.53      44.51         45.36    7.38   -0.12     1.49   <5.73
125455.09+084653.9  0.439  -25.22     3.40    43.30    43.12      45.21         46.23    8.04    0.09     1.22   <1.34
125553.04+272405.2  0.316  -23.50     3.84    42.69    42.59      44.54         45.45    8.57   -1.22    -0.85   <2.55
130112.91+590206.6  0.476  -26.88     3.47    43.78    44.00      45.79         46.71    8.11    0.50     1.96   <0.32
130926.28+534130.6  0.182  -21.60     3.58    41.66    -1.00      43.67         44.86    7.94   -1.18    -0.87   <4.99
130946.99+081948.2  0.154  -24.48     3.66    43.11    41.56      44.81         45.79    8.60   -0.91    -0.49   <0.25
131046.77+271644.7  0.302  -23.17     4.00    42.38    41.50      44.19         45.31    8.96   -1.75    -2.15   <6.21
131217.75+351521.0  0.183  -24.72     3.77    43.18    42.70      45.08         45.78    8.85   -1.17    -0.59    8.83
132101.41+340657.9  0.334  -23.07     3.72    42.51    42.39      44.32         45.26    8.24   -1.08    -0.52   <4.32
132447.65+032432.6  0.306  -24.75     3.49    42.82    42.72      44.78         45.83    7.98   -0.25     0.70   <1.29
133806.59-012412.8  0.452  -23.62     3.86    42.41    42.15      44.55         45.36    8.71   -1.45    -1.11   <1.04
134749.85+582109.4  0.646  -26.45     3.89    44.00    43.28      45.63         46.61    9.38   -0.87    -0.83   <0.90
134848.24+262219.2  0.595  -24.79     3.39    42.93    42.94      44.91         45.89    7.76    0.03     1.33   <3.93
135516.56+561244.6  0.122  -22.71     3.26    42.01    42.05      44.09         45.33    7.10    0.13     1.43    5.22
141146.62+140807.6  0.316  -23.41     3.51    42.64    41.87      44.37         45.51    8.05   -0.64    -0.06   <3.39
141213.61+021202.1  0.295  -23.51     4.23    42.42    -1.00      44.30         45.34    9.52   -2.28    -3.10   <3.57
141500.37+520658.5  0.424  -23.65     3.61    42.62    42.39      44.46         45.53    8.15   -0.72    -0.11   <3.60
141700.82+445606.3  0.114  -23.06     3.45    42.27    42.37      44.20         45.20    7.49   -0.39     0.82    0.67
142052.43+525622.4  0.676  -25.32     3.54    43.31    43.19      45.10         46.16    8.24   -0.18     0.66   <1.06
142455.53+421407.6  0.316  -24.81     3.48    43.21    42.98      45.02         45.96    8.14   -0.28     0.73   <0.70
142557.63+334626.2  0.351  -24.01     3.41    42.80    42.94      44.69         45.73    7.58    0.05     1.37   <0.94
142817.81+354021.9  0.334  -22.98     4.02    42.35    42.10      44.35         45.08    8.94   -1.96    -1.85   <0.95
142943.07+474726.2  0.221  -23.96     3.40    42.99    42.40      44.69         45.76    7.95   -0.29     0.62   <0.66
143025.78+415956.6  0.352  -23.48     3.57    42.56    42.25      44.41         45.14    8.08   -1.04    -0.07   <4.38
143118.42+325131.6  0.334  -23.66     3.24    42.48    42.50      44.54         45.48    7.29    0.09     1.73   <2.29
144404.50+291412.2  0.660  -25.96     3.35    43.43    43.37      45.35         46.36    7.94    0.32     1.64   <1.83
144414.66+063306.7  0.208  -23.72     3.64    42.78    41.21      44.48         45.74    8.41   -0.77    -0.61   <1.06
144645.94+403505.7  0.267  -25.14     3.44    43.32    43.53      45.17         46.19    7.78    0.31     1.69   <0.31
145006.93+581456.9  0.315  -24.38     3.32    42.97    42.73      44.73         45.75    7.70   -0.05     1.19   <0.83
145108.76+270926.9  0.065  -22.52     3.14    42.09    42.14      44.30         45.07    6.94    0.03     2.06    0.45
145459.47+184452.4  0.487  -24.37     4.01    42.93    41.56      44.69         45.53    9.25   -1.82    -1.99   <5.23
151526.17+415612.1  0.374  -23.19     3.75    42.47    41.91      44.27         45.39    8.45   -1.16    -1.01   <6.44
153132.00+353439.5  0.283  -23.47     4.07    42.54    42.23      44.51         45.29    9.14   -1.95    -2.01   <1.29
153159.10+242047.1  0.632  -26.38     4.13    43.71    42.72      45.71         46.51    9.93   -1.52    -1.80    8.41
153633.55+161530.8  0.582  -25.56     3.79    43.61    43.02      45.31         46.17    9.01   -0.94    -0.57   <1.26
155638.22+442853.3  0.441  -24.00     3.49    42.79    42.58      44.64         45.77    7.98   -0.31     0.49   <3.41
162704.32+142124.7  0.149  -22.99     3.47    42.43    42.12      44.19         45.28    7.79   -0.61     0.19   <0.93
162720.71+452519.7  0.578  -24.33     3.78    43.00    42.68      44.74         45.73    8.67   -1.04    -0.74   <1.04
163821.78+285902.3  0.672  -24.58     3.71    43.25    42.35      44.92         45.83    8.73   -1.00    -0.58   <5.20
163833.72+295128.8  0.437  -23.76     3.56    42.73    42.58      44.58         45.58    8.05   -0.57     0.25    1.09
171207.44+584754.4  0.269  -23.20     3.38    42.61    42.03      44.34         45.49    7.75   -0.36     0.49   <2.42
223607.68+134355.3  0.326  -25.30     3.30    43.24    43.11      45.21         46.35    7.82    0.42     1.67   <1.19
231928.72+081706.7  0.362  -24.24     3.61    42.29    41.87      44.46         45.43    8.23   -0.90    -0.27   <3.62
232259.99-005359.2  0.150  -22.74     3.42    41.94    42.16      44.23         45.09    7.29   -0.30     1.25    1.26


==> table2.dat <==
            SDSS_J      z  Observatory       ObsID    EXP   Counts    NH  Gamma  Gam_LE  Gam_UE  logF2to10   Wstat   DOF
002233.27-003448.4  0.504            C       16226   64.7    279.6  2.78   2.22    0.16    0.17     -13.23    99.5   120
004319.74+005115.4  0.309            X  0090070201   16.2   1839.9  2.31   1.74    0.05    0.05     -12.02   613.7   735
005709.94+144610.1  0.172            C         865    4.7   1079.8  4.37   1.92    0.10    0.10     -11.38   162.3   204
012549.97+020332.2  0.500            X  0741300601   54.6    427.0  3.04   1.68    0.13    0.13     -12.28   302.9   326
013418.19+001536.7  0.401            C        7748    9.9    292.7  2.91   1.62    0.15    0.16     -12.28    99.5   138
014959.27+125658.0  0.432            X  0673770301   24.9    315.6  5.23   2.28    0.33    0.43     -12.85   166.8   327
015950.24+002340.8  0.163            C        4104    9.7    856.3  2.59   2.23    0.11    0.12     -11.88   162.7   193
020011.52-093126.2  0.360            C       15577   19.3    465.9  2.02   1.82    0.13    0.13     -12.41   123.1   159
020039.15-084554.9  0.432            C        6106   35.3    231.7  2.06   2.29    0.21    0.21     -12.96   102.1   126
020354.68-060844.0  0.464            X  0747190631   10.3    218.0  2.13   2.09    0.19    0.19     -12.68   182.8   226
020840.66-062716.7  0.092            X  0747190835   11.4    253.0  2.21   2.02    0.21    0.21     -12.46   206.5   247
021318.29+130643.9  0.407            X  0553790401   18.3    369.8  7.21   1.88    0.14    0.15     -12.52   328.3   371
021657.78-032459.4  0.137            X  0553911901    8.7    603.1  2.51   2.21    0.13    0.13     -12.09   320.2   391
022014.57-072859.3  0.214            X  0655343839    2.3    354.1  3.08   1.79    0.15    0.15     -11.52   217.4   278
022024.78-050231.8  0.253            C       13374   75.2    472.2  2.56   1.75    0.13    0.13     -12.77   161.9   180
023153.98-045106.4  0.157            X  0762870201   16.1    376.4  2.48   2.17    0.13    0.14     -12.63   229.8   271
030639.57+000343.1  0.107            X  0142610101   34.3   2567.2  6.94   1.86    0.05    0.05     -12.09   730.5   811
073309.20+455506.2  0.141            C       18164    9.6    908.0  7.25   1.64    0.10    0.11     -11.65   218.8   203
075112.18+174351.7  0.186            X  0653040201   45.7   4725.8  3.83   1.83    0.04    0.04     -11.96   928.2   947
080101.41+184840.7  0.140            X  0761510201   19.8   1955.5  2.43   2.33    0.06    0.06     -12.15   555.7   630
080608.13+244421.0  0.358            X  0094530401   12.3    243.1  3.92   2.50    0.23    0.24     -12.81   188.0   229
080908.28+202420.4  0.184            C        3236    4.5    238.8  3.91   1.82    0.20    0.21     -12.00   116.1   127
081331.13+040949.4  0.394            C       22088   26.5    465.7  3.50   1.85    0.13    0.13     -12.52   118.3   169
081422.12+514839.4  0.377            C        3064    6.8    348.8  4.37   1.68    0.15    0.15     -12.08   146.8   147
081441.91+212918.5  0.163            X  0761510301   30.9   3053.0  4.22   2.17    0.05    0.05     -12.13   722.6   767
081840.29+210208.5  0.234            C        7929   28.3    206.9  4.25   2.30    0.22    0.23     -12.83    98.3   118
084339.24+053125.2  0.519            C       22067   24.7    437.2  3.96   2.09    0.13    0.13     -12.64   114.4   154
090900.42+105934.8  0.162            C         924   29.3   1576.5  3.51   1.75    0.08    0.08     -11.83   191.1   221
091029.03+542718.9  0.526            C        2227  101.3   1273.0  2.10   1.94    0.07    0.07     -12.60   203.7   220
091557.29+292618.3  0.529            X  0303820301   18.7    264.3  2.13   1.88    0.15    0.17     -12.94   244.7   271
091737.53+284046.2  0.438            X  0655571001   13.1    203.9  2.35   1.61    0.17    0.19     -12.37   208.0   243
092140.83+293809.6  0.226            X  0673150101   13.1    326.3  2.01   1.91    0.13    0.13     -12.62   206.1   283
095048.38+392650.4  0.206            X  0111290101   17.6   3777.4  1.57   1.91    0.04    0.04     -11.75   734.8   896
095240.16+515249.9  0.554            C       12903   93.5    925.3  0.89   2.11    0.09    0.09     -13.01   178.2   183
100025.24+015852.0  0.373            X  0672780101   45.9    890.4  2.57   1.77    0.09    0.09     -12.55   502.6   622
100055.71+314001.2  0.195            X  0761510401   18.3    673.2  1.74   2.39    0.12    0.12     -12.63   304.8   404
100057.50+684231.0  0.499            X  0201980101   24.1    423.8  3.97   2.11    0.13    0.13     -12.99   285.6   330
100324.56+021831.3  0.518            C       15254   49.1    228.6  2.58   2.28    0.17    0.18     -13.16   111.2   116
101850.52+411508.1  0.577            X  0028740301   17.6    292.5  1.13   2.28    0.16    0.17     -12.82   222.1   240
103935.75+533038.7  0.229            X  0556280201   14.0    360.6  1.11   1.81    0.16    0.16     -12.44   279.6   342
104741.75+151332.2  0.385            C       17158   12.2    282.2  2.76   2.17    0.16    0.17     -12.41   113.7   127
105104.54+625159.3  0.437            C       15027    9.9    365.6  0.92   1.86    0.14    0.15     -12.28   136.9   141
105143.89+335926.7  0.167            X  0109080701   20.2   3007.3  1.83   1.81    0.04    0.04     -11.86   768.8   839
105237.24+240627.3  0.397            X  0693660701   16.8    596.1  1.94   2.01    0.11    0.11     -12.39   343.1   405
111006.95+612521.3  0.262            X  0400570201   19.0    309.9  0.67   2.17    0.17    0.18     -12.81   276.8   320
111117.65+133054.0  0.383            C       17082   43.1    256.6  1.57   1.80    0.18    0.18     -13.00   106.9   124
111135.77+482945.4  0.559            X  0104861001   26.7    933.4  1.27   1.99    0.08    0.08     -12.37   418.6   499
111830.28+402554.0  0.155            X  0111290301   14.4   2386.1  1.91   2.28    0.06    0.06     -11.92   622.1   692
111908.67+211917.9  0.176            C        5790   52.4   7715.6  1.28   2.11    0.04    0.04     -11.14   230.3   241
113233.55+273956.3  0.681            X  0764850201   47.0    401.9  1.62   2.02    0.13    0.13     -13.33   368.1   403
114820.83+012634.2  0.338            X  0790181301  102.3   1604.4  2.28   1.80    0.06    0.06     -12.84   731.0   809
114933.87+222227.0  0.554            C       16306   78.7    306.2  2.28   1.85    0.14    0.14     -13.17   124.9   149
115937.87+554622.9  0.547            C       14473   37.1    971.7  1.21   1.73    0.07    0.08     -12.25   183.2   220
120051.01+341702.4  0.377            X  0551630301   27.8    270.4  1.66   2.25    0.16    0.17     -13.19   205.7   247
120442.10+275411.8  0.165            X  0109080101   12.3   4536.0  1.67   1.70    0.03    0.03     -11.44   818.5   975
121425.55+293612.6  0.309            C       14042    5.0    387.5  1.67   1.83    0.14    0.14     -11.78   154.9   159
121509.22+330955.1  0.615            C       10535   41.5   2937.2  1.19   1.68    0.04    0.04     -12.00   272.9   268
121549.90+670621.7  0.264            X  0602340701    5.9    264.4  1.82   1.88    0.18    0.18     -12.08   212.5   233
121640.56+071224.3  0.586            X  0204650201    8.8    246.5  1.52   1.85    0.16    0.16     -12.41   184.2   237
122004.37-002539.0  0.421            C        3141   19.7    901.0  2.18   1.44    0.08    0.08     -12.06   223.2   209
122018.43+064119.6  0.286            X  0105070101    3.4    471.4  1.56   2.00    0.12    0.12     -12.03   289.1   338
122106.50+114625.4  0.340            X  0782010201   36.5    268.2  2.50   2.10    0.18    0.18     -12.97   321.9   363
122210.00+271902.4  0.441            C        5766   49.1    379.5  1.87   1.95    0.14    0.15     -12.65   120.9   151
122757.19+130232.8  0.660            X  0741160301   32.7    966.1  2.66   2.16    0.09    0.09     -12.61   483.6   529
122950.08+033444.8  0.329            C        3150   34.3    277.1  1.85   2.13    0.19    0.19     -12.74    96.6   137
123054.11+110011.2  0.236            X  0306630201   80.7  11732.4  2.15   1.87    0.02    0.02     -11.92  1163.6  1171
123325.78+093123.3  0.414            C        8090    5.1    290.4  1.78   2.12    0.16    0.17     -12.05    91.2   128
123356.11+074755.9  0.371            X  0205010201   18.2    525.3  1.66   1.62    0.10    0.10     -12.48   360.4   418
123604.02+264135.9  0.209            X  0403100101   51.7    792.8  1.33   1.94    0.11    0.11     -12.46   520.5   557
123800.91+621336.0  0.440            C        3294  167.8    390.3  1.46   2.07    0.14    0.15     -13.38   164.8   160
125455.09+084653.9  0.439            C       10315   16.0    612.4  1.89   1.77    0.11    0.11     -12.25   150.1   177
125553.04+272405.2  0.316            X  0124710101   23.7    500.0  0.91   1.92    0.12    0.12     -12.42   303.7   369
130112.91+590206.6  0.476            X  0304570101    8.5    609.7  1.23   2.30    0.10    0.10     -12.50   304.1   348
130926.28+534130.6  0.182            X  0056021001   22.1   1034.4  1.55   2.03    0.09    0.09     -12.17   423.3   531
130946.99+081948.2  0.154            X  0110950401    9.9   1723.7  2.11   1.54    0.06    0.05     -11.72   599.3   731
131046.77+271644.7  0.302            X  0021740201   35.4    892.9  0.98   1.56    0.08    0.08     -12.21   462.8   557
131217.75+351521.0  0.183            X  0109080201   23.4   1751.2  1.03   1.72    0.06    0.06     -12.14   609.4   717
132101.41+340657.9  0.334            X  0093640401   13.7    313.8  1.01   2.09    0.15    0.16     -12.76   215.7   265
132447.65+032432.6  0.306            X  0203050301   14.6    505.8  1.99   2.05    0.12    0.12     -12.35   279.5   345
133806.59-012412.8  0.452            C       19474   32.6    433.6  2.40   2.11    0.13    0.14     -12.78   152.7   148
134749.85+582109.4  0.646            X  0112250201   24.5   1862.4  1.30   1.95    0.05    0.05     -12.20   575.5   654
134848.24+262219.2  0.595            X  0109070201   48.3    249.0  1.18   2.11    0.16    0.17     -13.11   283.3   284
135516.56+561244.6  0.122            X  0741390201   16.5   3391.9  1.13   2.40    0.05    0.05     -11.82   695.0   779
141146.62+140807.6  0.316            X  0760740201   15.1    566.2  1.42   1.91    0.12    0.12     -12.46   307.0   409
141213.61+021202.1  0.295            X  0677980501   23.3    634.3  2.67   1.75    0.10    0.10     -12.14   361.9   452
141500.37+520658.5  0.424            C        5854   49.6    335.1  1.32   2.24    0.15    0.16     -13.04   101.2   129
141700.82+445606.3  0.114            X  0109080501   20.8   2598.4  1.22   2.10    0.05    0.05     -11.97   700.5   761
142052.43+525622.4  0.676            C        5846   47.4    402.9  1.24   2.24    0.13    0.13     -13.03   127.7   134
142455.53+421407.6  0.316            X  0148742601    5.4    338.1  1.28   2.11    0.15    0.15     -12.33   203.2   270
142557.63+334626.2  0.351            C       10453   34.2    347.7  1.10   2.12    0.15    0.16     -12.70   117.0   142
142817.81+354021.9  0.334            C        7942   38.1    209.0  1.10   1.75    0.18    0.18     -12.87   118.9   119
142943.07+474726.2  0.221            X  0109080901   33.2   4604.3  1.88   1.92    0.04    0.04     -11.95   915.0   946
143025.78+415956.6  0.352            X  0111260701   11.4    213.7  1.40   2.28    0.21    0.23     -12.92   153.4   209
143118.42+325131.6  0.334            X  0674040201   20.0    270.5  1.07   1.98    0.17    0.18     -12.96   241.8   311
144404.50+291412.2  0.660            X  0103060201   19.6    325.8  1.55   2.60    0.19    0.21     -12.98   229.2   277
144414.66+063306.7  0.208            X  0723240101    4.7   1064.3  2.49   1.89    0.08    0.08     -11.72   480.7   554
144645.94+403505.7  0.267            X  0109080601   16.5   1390.8  1.25   2.29    0.07    0.07     -12.29   482.0   563
145006.93+581456.9  0.315            C        7023   49.0   1011.3  1.42   2.00    0.09    0.09     -12.43   183.4   208
145108.76+270926.9  0.065            X  0152660101   18.1   4426.0  2.44   2.29    0.04    0.04     -11.68   751.3   820
145459.47+184452.4  0.487            C        3193   38.3    860.8  2.46   1.68    0.08    0.08     -12.34   180.0   206
151526.17+415612.1  0.374            X  0651850501   18.1    597.9  1.74   1.83    0.10    0.10     -12.40   388.4   448
153132.00+353439.5  0.283            C       16130   59.3   1269.9  1.66   1.72    0.08    0.08     -12.39   209.6   212
153159.10+242047.1  0.632            C        3336    5.1    297.5  4.08   1.51    0.13    0.13     -12.03   103.4   143
153633.55+161530.8  0.582            X  0762550401   52.5   1096.5  3.10   1.75    0.07    0.07     -12.75   622.6   673
155638.22+442853.3  0.441            X  0693661301   37.3    284.5  1.29   1.97    0.17    0.18     -12.65   290.6   313
162704.32+142124.7  0.149            X  0783520301   46.1   2889.6  4.35   1.92    0.06    0.06     -12.14   793.7   851
162720.71+452519.7  0.578            C       11570   36.3    223.4  1.14   1.88    0.16    0.17     -12.95    82.6   120
163821.78+285902.3  0.672            X  0670900201    8.0    228.8  3.12   2.20    0.17    0.19     -12.66   191.1   227
163833.72+295128.8  0.437            C       11592   29.1    342.9  2.53   2.00    0.15    0.16     -12.66   131.2   147
171207.44+584754.4  0.269            C        7827   29.1    383.9  2.35   2.00    0.15    0.15     -12.61    98.3   150
223607.68+134355.3  0.326            X  0153220601    5.4    428.0  4.82   2.14    0.13    0.13     -12.31   254.7   306
231928.72+081706.7  0.362            X  0149240101   34.2    601.5  4.94   2.03    0.11    0.12     -12.56   396.7   455
232259.99-005359.2  0.150            X  0762260301   21.8    598.1  4.18   1.96    0.12    0.12     -12.35   384.6   426

